InterMask: 3D Human Interaction Generation via Collaborative Masked Modeling

Generating realistic 3D human-human interactions from textual descriptions remains a challenging task. Existing approaches, typically based on diffusion models, often produce results lacking realism and fidelity. In this work, we introduce InterMask, a novel framework for generating human interactions using collaborative masked modeling in discrete space. InterMask first employs a VQ-VAE to transform each motion sequence into a 2D discrete motion token map. Unlike traditional 1D VQ token maps, it better preserves fine-grained spatio-temporal details and promotes spatial awareness within each token. Building on this representation, InterMask utilizes a generative masked modeling framework to collaboratively model the tokens of two interacting individuals. This is achieved by employing a transformer architecture specifically designed to capture complex spatio-temporal inter-dependencies. During training, it randomly masks the motion tokens of both individuals and learns to predict them. For inference, starting from fully masked sequences, it progressively fills in the tokens for both individuals. With its enhanced motion representation, dedicated architecture, and effective learning strategy, InterMask achieves state-of-the-art results, producing high-fidelity and diverse human interactions. It outperforms previous methods, achieving an FID of $5.154$ (vs $5.535$ of in2IN) on the InterHuman dataset and $0.399$ (vs $5.207$ of InterGen) on the InterX dataset. Additionally, InterMask seamlessly supports reaction generation without the need for model redesign or fine-tuning.

==> comments.txt <==
Chuan's Comment
%----- Sep 21, 2024
* Figure 1. Overview
    * I like the overall presentation, including the boxes, lines and color mixing. Some points to be clarified.
    * In figure 1(a)
        * The red arrow is blocked by the blue cube. You may draw a longer rectanguler for the VQ, then the horizontal positions red cube and blue cube don't have to be aligned. You may have space for the red arrow not being blocked. - Done
        * Encoder/Decoder -> 2D Encoder/Decoder, basically we want to emphysize 2D. - Done
        * Input motion sequence, indicate who is person a, and person b. I know the color has this function, but it could make it clearer. - Done
        * Done ------ I feel it's important to show that we have 2D token map, which is then flattened as the input of Transformer. I understand that now there is no space for that. Could we manage to accommodate that? At least we need to indicate the token map is flattened, through words.

    * In figure 1(b)
        * It's better to have a seperate cube for the condition *c*. Otherwise, it looks like the whole Inter-M Transfer is *c*. - Done

    * In figure 2(b)
        * Pending ---- Input process could be shown as the temporal combination of the information of person *a* and person *b*, in accordance with your split operation later.
        * Done - *e^L* should be out of the box, instead of in the box. Because the box only indicates on block. Maybe we don't need it? - Done replaced e^0 and e^L with e^{l-1} and e^l
    
    * Figure 3. For the output sequence, could also indicate person a and   person b, instead of just colors. - Done

    * Done --- Figure 1, I feel it could be denser. Currently there are a lot of empty space which does not look good.


Done - Two related works, may include in literature review:
Towards Open Domain Text-Driven Synthesis of Multi-Person Motions
FreeMotion: A Unified Framework for Number-free Text-to-Motion Synthesis

Done - Line 148-155, too long. Simply say learning VQ on interaction is non-trivial because the complexity of interactions is much higher, and each individual motion can share the discrete space. Meanwhile, it’s more flexible as it enable reaction generation

Done - Line 160-199,  just found there it is. I also introduced this in the introduction. Maybe you could polish that part according to what you wrote here. Then here it won’t need to be this detailed.

Done - Equation 1, note t_p in not in the $Z$ domain. Each value has a range. Refer to  line 140-141.

Done- Line 204-205, the mathematical formulation is not clear. Could say each entry in t_p could be replaced by the its index in the codebook, therefore the t_p can be represented by t_p.

Done - Transformer decoder could be confusion. Because usually it means the casual attention transformers, paired with Transformer encoder. Let’s just say output process, or output projection.

I don't have time to go through the methods. Please ensure the consistency of math symbols, term definition, and make sure your descriptions are unambiguous.
\chuan{If they have two times of parameters than ours with two times of time cost, it does not reflect that ours framework is faster. It's just matter of FLOPS.}

Interaction masking. Are we masking out all the tokens of one individual and predicts the all the tokens all the once from the other? Or we just keep the token of one individual unmasked all the time, and  treat the masking for the another person as normal? If it’s the former case, I feel de design is a little weird.
Answer: its actually the later. I will correct the explanation in the paper.

I have a question, do we differentiate person a and person b. I mean when we concatenate their tokens, is there a order? Because basically each individual could be either a or b. How did we address this? Do we have specific designs?
Answer: There is not specific order to the individuals. The person a and b are randomly interchanged in the dataloader. plus the design is permutation invariant, it would generate the same result if the tokens of each person were interchanged, since we only separate them with a sep token and the attention layers are shared among the two.

If in our pose representation, each joint has its own feature. How did we deal with the root positions?
Answer: Since we use global positions in our data rep for all joints (like in intergen), the root is treated the same as all other joints.




%-----Sep 8, 2024
Overall it's in a good shape, needs some trimming on paragraphs, rephrasing of term definition, and polish on presentation and figures.
* Abstrate is missing. Teaser image is missing.

* 1. Introduction
    * I would suggest merge paragraph 1 and 2. Since our focus is not dataset, we may skip the introduction of dataset (or a brief introduction), focusing on the methods.
    * Line 40-42  For masked generative model, also cite this one "MMM: Generative Masked Motion Model (CVPR 2024, Highlight)"
    * Line 46-49 It's controversial to claim that the current pose is dependent on the **future** poses. For safety, let's not claim this. Simply say something like current pose of one not only depend on the status of itself, but also the status of its partner.
    * Line 66-69 It's a bit irrelevant. Simply say they involves intricate steps. If their results are not good, we could also claim that.
    * **2D Motion VQ-VAE** is confusing. It sounds like we are dealing with 2D motions. Better to introduce the motivation and previous method before ours. 
    * Line 70-72, instead of saying we are motivated by the limitation of existing works, personally I perfer saying "In this work, we introduce a new scheme of two-person motion generation"
    * **ISTFormer** is not a fluent term. Usually we just call it as it is, or we find a term or word that sounds fluently as the breviation of the component. Maybe InterFormer ? I am open to any other ideas.
    * Line 92 Carefully claim **real-time application**, if we have that here, we need to have experiment demonstrating this. The more you claim, the more point could be attacked.
    * Before we directly use single-person codebook, we should briefly explain why it (rather than two) works.
    * Put specifical numbers here to demonstrate the efficiency and effectiveness of our method, e.g., time cost, number of steps, FID.
    * Summarize the contribution into one paragraph. We don't need as many as 5 contributions. Usually 3 is enough: high-level novel framework, low-level technical details, and advances/superiority of proposed method.
    * If our method is not significantly faster than other method, for example autoregression and diffusion, better to take the tone down. But if it is, show the time cost comparison.

* 2. Related works
    * Needs a section for motion vector quantization, since it's a novelty in our work.
    * Make sure important literature is included.


* 3. method
    * It's better to have one more level of hierachy, i.e., subsubsection. Then for some technical points, you could have unindented paragraph. It will be more organized.
    * Line 164-168, the mathmatical formuation is not accurate. Already made some rephrase.
    * Figure 1&2&3, I believe these are only the rough version. We need to make some efforts to improve the visual expression, such as color scheme, shapes, input/output teasers. 
    * Figure 1, since we are using 2D convolution, it would be great to make some visulization to emphasize that, e.g., 2D feature input/output, 2D pos encoding, 2D Conv Encoder/Decoder.
    * 3.1
        * Line 170-173, briefly introduce the why single-person, why we need spatial dimension for VQ, why 2D convolution makes more sense than 1D (technically). It's risky to say **discrete token allows intricate details and improve overall process**. I suggest to remove it.
        * Line 222, cite T2M-GPT as well.
        * What will happen after training? One motion will be converted to how many sequences? Put some emphasis on your specific design, preserving spatial dimension.

    * 3.2
        * Line 279-280, MoMask did not propose cosine function, we adopted it.
        * Line 295-303, good design. However it's not clear here about the 2D positional encoding. Could expand this a little bit, e.g., mathmatical formulation, reference. I understand the motivation, but not sure how it exactly works.
        * It's better to have somewhere briefly introducing the motivation behind the design of spatial/temporal/interaction model. Since the motivation is quite intuitive, I guess a few sentences should suffice. Could have a high-level description of our framework, maybe in the figure 2 caption.

* 4. Experiments
    * Table 1, MModality is missing for InterX dataset
    * Ablation study on our technical designs, such as 2D VQ, spatialtemporal/interaction attention.
        

